Fault tree reliability analysis via squarefree polynomials

Fault tree (FT) analysis is a prominent risk assessment method in industrial systems. Unreliability is one of the key safety metrics in quantitative FT analysis. Existing algorithms for unreliability analysis are based on binary decision diagrams, for which it is hard to give time complexity guarantees beyond a worst-case exponential bound. In this paper, we present a novel method to calculate FT unreliability based on algebras of squarefree polynomials and prove its validity. We furthermore prove that time complexity is low when the number of multiparent nodes is limited. Experiments show that our method is competitive with the state-of-the-art and outperforms it for FTs with few multiparent nodes.

==> almost_trees.csv <==
0.0850952755916228,0.0492180226701816
0.251651176870931,0.0969100130080564
-0.185044247630084,0.0334237554869497
-0.359986503518928,-0.0268721464003014
-0.172016568119659,-0.154901959985743
-0.347296023193663,-0.387216143280264
0.44798359285202,0.660865478003869
-0.342979503112996,-0.167491087293764
-0.174413469313997,-0.130768280269024
-0.237795961410217,0.0211892990699381
-0.241862037892752,0.130333768495006
0.122100925454151,0.276461804173244
-0.298419645847337,0.0293837776852097
-0.402303607110208,-0.275724130399211
0.150512025117898,0.336459733848529
-0.0830566965141336,0.260071387985075
0.177130905713626,0.340444114840118
-0.28575329757895,0.371067862271736
-0.168660989779487,0.52244423350632
0.271098418578776,0.238046103128795
-0.164538077280961,-0.0177287669604316
-0.362127502478457,-0.229147988357856
0.128162642263078,0.320146286111054
-0.243517073754664,0.0128372247051722
-0.188839685847972,-0.0268721464003014
0.255335650770278,0.340444114840118
0.0971101793060398,0.338456493604605
0.111251472472016,0.54282542695918
0.118358469152479,0.385606273598312
-0.284473235506927,0.0969100130080564
-7.12440281308135e-05,0.0413926851582251
-0.17642153424878,-0.10790539730952
-0.227903099024568,0.359835482339888
-0.155135114610801,-0.1249387366083
-0.219193801956606,0.127104798364808
-0.112647499676146,0.136720567156407
-0.022640018588555,0.387389826338729
-0.268117004033584,-0.0268721464003014
-0.214090780631189,0.107209969647868
0.149142098559694,0.480006942957151
-0.486919983887685,-0.283996656365201
-0.0361904154803336,0.501059262217751
-0.157864789342689,0.334453751150931
-0.24227733133173,0.209515014542631
0.181446119174965,0.680335513414563
-0.204172503284072,0.0863598306747482
0.186582827735914,0.311753861055754
-0.259959206475645,0.0899051114393979
-0.21744626105613,0.214843848047698
-0.432107752878507,-0.0809219076239261
0.104917704763437,0.190331698170291
-0.125426494963176,0.340444114840118
0.0186282523582823,0.680335513414563
-0.418914934240887,0.133538908370218
0.752612064339956,0.939519252618618
-0.0781741458296773,-0.0132282657337552
-0.231545290912629,-0.0809219076239261
-0.377752215629685,0.252853030979893
0.00984830536707348,0.0934216851622351
-0.220296195509044,-0.207608310501746
-0.365291445113536,0.338456493604605
-0.0706562901955947,0.298853076409707
-0.0385216674839195,0.0334237554869497
-0.384403985010208,-0.301029995663981
-0.226340227519648,-0.113509274827518
0.0274413039370225,0.0899051114393979
-0.161685127913243,0.155336037465062
0.0214624506415613,0.650307523131936
0.197418344943357,0.695481676490197
-0.234570964388244,0.0681858617461616
0.286863123417291,0.664641975556125
0.37495780887133,0.848804701051804
-0.309842795039778,0.403120521175818
0.159157415401758,0.330413773349191
-0.177481020006935,-0.167491087293764
0.126116038198296,0.4983105537896
-0.169032010708502,-0.0132282657337552
-0.524397348582753,0.184691430817599
0.0159341693997543,0.436162647040756
-0.243396821042243,0.0530784434834197
-0.153905355585095,0
-0.0990172127674055,-0.00436480540245009
-0.350709389742704,0.372912002970107
-0.385771621147652,0.190331698170291
-0.232884994075304,0.00432137378264258
-0.223885809690611,-0.10790539730952
-0.0277574405635609,0.65417654187796
-0.450283811399524,-0.0655015487564323
-0.295469815858818,0.204119982655925
-0.336679308570512,0.14921911265538
0.259048611639057,0.357934847000454
-0.365591690248301,0.164352855784437
-0.0496299415306992,0.292256071356476
-0.227980979116618,-0.0457574905606751
-0.227190052028072,-0.0132282657337552
-0.249843604185855,0.146128035678238
-0.0532391733136742,0.303196057420489
0.0453686438980382,0.655138434811382
0.0907603224497201,0.509202522331103
-0.034650310523793,0.336459733848529
-0.0305086946973531,-0.0705810742857073
-0.258869543404971,0.0863598306747482
-0.42191799371095,-0.0757207139381184
0.213200484032543,0.598790506763115
0.24319558430185,0.404833716619938
-0.176633131421456,-0.0506099933550872
-0.174482014328757,-0.0177287669604316
-0.206672827882078,0.356025857193123
-0.0277388974841831,-0.0315170514460649
0.190715362450244,0.537819095073274
-0.195172821758449,-0.0655015487564323
0.0501729519523096,0.4983105537896
0.316159420424689,0.773054693364262
-0.347587765894225,-0.187086643357144
0.26454118499257,1.16613397030511
0.32561306667213,0.983626287124534
-0.239132309175939,0.235528446907549
-0.119036981471555,0.103803720955957
0.828153650584872,1.67476931401543
-0.269999539506577,0.100370545117563
-0.294692974982257,-0.00877392430750515
0.11547872357232,0.15836249209525
0.0700960059054501,0.727541257028556
-0.429032261536043,0.0827853703164501
-0.358896997953346,-0.113509274827518
-0.370607051849097,-0.0315170514460649
-0.0747664918822692,0.359835482339888
0.205470848516176,0.822168079368017


==> almost_trees_full.csv <==
0.726413621716571,0.238046103128795
1.08161402530701,0.107209969647868
0.502630587471943,0.0374264979406237
0.319705661339785,-0.0457574905606751
0.374133573493452,-0.119186407719209
0.0840169207191232,-0.0915149811213502
1.52255679815953,0.853698211776174
0.245486425709262,-0.0132282657337552
0.287670158044748,0.201397124320451
0.289725685895404,0.0755469613925307
0.220501959936432,0.0934216851622351
0.906810848560886,0.350248018334163
0.461173470036605,0.117271295655764
0.0767798390866016,-0.259637310505756
0.863837335692616,0.352182518111362
0.6041172648183,0.0128372247051722
0.956249125805879,0.478566495593843
0.358600871566515,-0.275724130399211
0.507208791184721,0.232996110392154
0.956030730116156,0.356025857193123
0.619033424373296,-0.0915149811213502
0.160458878747794,-0.259637310505756
1.02593502054147,0.181843587944773
0.203189460202007,0.271841606536499
0.392023233131183,0.00432137378264258
1.11063200390538,0.403120521175818
0.837292281266102,0.702430536445525
0.913283158873581,0.481442628502305
0.937509909261353,0.700703717145019
0.16741855082417,-0.142667503568732
0.533835940922367,0.0413926851582251
0.369439420994554,0.0453229787866575
0.387706039422553,0.0170333392987804
0.277565932447607,0.123851640967086
0.544023163158203,-0.142667503568732
0.545138786999706,0.143014800254095
0.759362273784522,0.372912002970107
0.291177462596828,-0.0362121726544447
0.700178087703196,0.110589710299249
0.998065141517091,0.580924975675619
-0.171327951209549,-0.0969100130080564
0.63945493953937,0.540329474790874
0.410206309415013,0.264817823009536
0.132166961744522,-0.1249387366083
1.11550557295199,0.68304703823885
0.424018303780842,-0.0809219076239261
1.04848395330813,0.45484486000851
0.292462748570259,0.225309281725863
0.373429876759829,0.00860017176191757
-0.00880667076368206,-0.154901959985743
0.977840920999676,0.515873843711679
0.464526896384265,0.164352855784437
0.711244720196328,0.416640507338281
0.419067808188357,0.181843587944773
1.77815125038364,0.871572935545879
0.144452604100578,-0.119186407719209
0.316496385771609,-0.0409586076789064
0.208122838152895,0.294466226161593
0.615507583181327,0.0334237554869497
0.21406622218551,0.195899652409234
0.00564522406982441,0.267171728403014
0.756083368401719,0.235528446907549
0.595616338181621,0.0569048513364726
0.0517135977487454,-0.0409586076789064
0.386867559651992,-0.148741651280925
0.858922549939444,0.260071387985075
0.521483593144257,0.136720567156407
0.790371973118573,0.568201724066995
0.936534563885691,0.887617300335736
0.391136009822202,0.235528446907549
1.24645880756157,0.703291378118661
1.37198776688545,0.88252453795488
0.158978015192851,-0.0315170514460649
0.888832014094182,0.318063334962762
0.335685008425279,0.0170333392987804
1.00432623929225,0.47567118832443
0.438945832275496,0.133538908370218
-0.14498281926239,0.537819095073274
0.82875436681794,0.757396028793024
0.363016250700001,0.0453229787866575
0.370022645344545,0.0334237554869497
0.477857655327031,0.350248018334163
0.114754203622346,-0.180456064458131
0.0728727284472074,0.113943352306837
0.386247102748584,0.0492180226701816
0.256772609068854,-0.148741651280925
0.623400886681585,0.640481436970422
0.0466273090052796,-0.0655015487564323
0.147331130265088,0.238046103128795
0.160530789798387,0.0755469613925307
1.16847560135552,0.639486489268586
0.304755271613717,0.45484486000851
0.655639781486686,0.374748346010104
0.247183973460997,-0.0457574905606751
0.48956106581954,-0.00436480540245009
0.349419665542416,0.152288344383056
0.518782154901808,0.336459733848529
0.942168593268098,0.600972895686748
0.912456244853555,0.943494515906102
0.719541348034012,0.745074791582057
0.444453522863391,0.143014800254095
0.284055705492506,0.0718820073061253
0.24664188347227,0.14921911265538
1.02410133504431,0.634477270160732
1.04050870749944,0.385606273598312
0.567527808080953,-0.0132282657337552
0.245336546337689,0.613841821876069
0.397312327933841,0.235528446907549
0.50150291276933,-0.0132282657337552
0.857576980973891,0.426511261364575
0.315602169502977,-0.119186407719209
0.770481682692707,0.507855871695831
1.33087218907327,0.842609239610562
-0.0769975790986361,-0.161150909262745
1.10289089299616,1.0920184707528
1.16725888980842,0.902002891350729
0.314298711516615,0.100370545117563
0.437590797740076,0.143014800254095
1.77815125038364,1.48058178682917
-0.0346708332980596,-0.0969100130080564
0.190980186683963,-0.00877392430750515
0.907077504429601,0.387389826338729
0.906489992873704,0.737987326333431
0.0790701119961305,-0.193820026016113
0.155847032028652,-0.0809219076239261
0.0454640516563307,0.0969100130080564
0.482539827498841,0.133538908370218
1.17980324039711,0.845098040014257


==> random_scram.csv <==
0.19819434542244,-0.0268721464003014
0.251399299617928,0.139879086401236
0.282078301273904,0.195899652409234
1.06624192138171,0.190331698170291
1.06045958808961,0.0453229787866575
0.175055345153971,-0.0757207139381184
0.152413477354509,0.359835482339888
0.745672230120198,-0.1249387366083
0.313847152499701,0.0899051114393979
0.0978960386905074,0.247973266361807
0.891766866244813,0.0644579892269184
0.639243771614077,0.143014800254095
0.647752731077924,0.209515014542631
1.45840277503909,0.0293837776852097
0.727922139945043,0.136720567156407
0.42553092231798,0.301029995663981
1.13785000193976,0.40823996531185
0.334587875360649,0.0569048513364726
1.3255434488348,0.45484486000851
0.682816639707305,0.541579243946581
0.315258446904715,0.27415784926368
0.89105316120957,0.357934847000454
0.268545823890842,0.0681858617461616
1.65869472624977,0.460897842756548
0.326816561949797,0.0413926851582251
1.35576122974528,0.28330122870355
1.11580382829648,0.346352974450639
0.179107966071296,0.700703717145019
0.609704190524381,0.305351369446624
0.160838334529491,-0.0969100130080564
1.65218080224161,0.369215857410143
0.276214403016121,-0.00436480540245009
0.0314681014277713,0.271841606536499
0.0297047147537402,-0.0409586076789064
1.10304306110972,-0.00877392430750515
0.126635014631148,0.184691430817599
0.232913095392306,0.0681858617461616
0.525150056674885,0.509202522331103
1.08613768244478,0.139879086401236
1.01506305045576,0.204119982655925
1.10910720698851,0.450249108319361
0.342999893035973,-0.0655015487564323
0.497253297926258,0.821513528404773
0.661572632931487,0.348304863048161
0.237483134862812,0.0374264979406237
0.810148491226546,0.0681858617461616
1.32695877350521,0.15836249209525
-0.086357821928252,0.0211892990699381
0.355244238225111,0.209515014542631
0.831472005664551,0.519827993775719
0.651728082844919,0.318063334962762
0.730336933468362,-0.0409586076789064
0.259517799256457,-0.0132282657337552
0.131552157477922,0.322219294733919
1.44098834817053,0.511883360978874
-0.000837856363309894,0.431363764158987
0.198787066179427,0.209515014542631
0.535223996765131,0.184691430817599
0.0352970825194767,0.506505032404872
0.583533680335844,0.271841606536499
0.721535614661504,0.15836249209525
1.06876342226322,0.287801729930226
-0.110795519371394,-0.113509274827518
1.19305382167766,0.0606978403536116
0.773771684324608,0.250420002308894
1.15528807734975,0.374748346010104
0.551190239251646,0.385606273598312
0.882201090326912,0.418301291319745
0.0342722427991935,0.195899652409234
1.14333739761165,0.222716471147583
0.144232335253288,-0.0915149811213502
0.620230880876302,0.167317334748176
0.0567946121684203,0.322219294733919
1.68308286079335,0.576341350205793
0.984756019620427,0.287801729930226
0.854744302107804,0.252853030979893
0.150013423592021,-0.0457574905606751
0.560337971351142,0.318063334962762
0.339308672305905,0.136720567156407
0.261794798126746,0.0863598306747482
0.513909076833148,0.107209969647868
0.305151613012163,0.00432137378264258
0.069641734229404,0.0413926851582251
0.945749233569986,0.267171728403014
0.0980085070234369,0.902546779313991
1.77815125038364,0.619093330626743
0.952216672975279,0.0755469613925307
0.285813425694383,0.107209969647868
0.704278776888772,0.264817823009536
0.873002606009807,0.198657086954423
0.0626855946317786,0.359835482339888
0.133265463432796,-0.00436480540245009
1.6301342791226,0.54282542695918
1.61683919145727,0.64738297011462
0.782520613245763,0.227886704613674
0.474790867779809,0.0253058652647703
0.681031117606593,0.714329759745233
0.873194849467866,0.313867220369153
0.974049653229772,0.201397124320451
0.612391667636756,0.363611979892144
0.529667555101419,0.728353782021228
0.354420697653686,0.0755469613925307
0.0560408034173391,0.318063334962762
0.367046587109197,0.212187604403958
0.376986044541491,0.459392487759231
0.194087799023653,0.201397124320451
0.59084858202836,0.181843587944773
0.117970306837524,0.271841606536499
1.06285386359141,0.578639209968072
0.282355541021434,0.00860017176191757
0.354525756800187,0.28330122870355
0.656190921710263,0.468347330412157
0.226555029370799,0.0934216851622351
0.884597091173161,0.12057393120585
0.592238120945449,0.230448921378274
1.77815125038364,0.439332693830263
0.984545847838101,0.424881636631067
0.240995152946673,0.0374264979406237
0.447512664800456,0.382017042574868
1.07171532058062,0.431363764158987
0.227719301341565,0.220108088040055
1.77815125038364,0.110589710299249
0.678890650039419,0.0453229787866575
0.148215955771622,0.359835482339888
1.27920727844928,0.378397900948138
1.36536082689757,0.0899051114393979
0.945618365918876,0.338456493604605
0.835608826114887,0.681241237375587


==> random_scram_full.csv <==
0.621301761792893,0.363611979892144
0.765983932541044,-0.142667503568732
1.0518600937856,0.363611979892144
1.46202242831425,0.440909082065218
1.56511058498351,0.468347330412157
0.679501928070463,0.110589710299249
0.714530609996458,0.599883072073688
1.36169316094153,0.887617300335736
0.756952013576768,0.193124598354462
0.534274126342366,0.204119982655925
1.28453564204501,0.292256071356476
1.10544749356635,0.328379603438738
1.11955414709275,0.332438459915605
1.77815125038364,0.133538908370218
1.09723232899486,0.164352855784437
1.33684601065231,0.100370545117563
1.77815125038364,0.463892988985907
0.932857853355177,0.0791812460476248
1.77815125038364,0.426511261364575
1.17552273496199,0.720159303405957
1.05158178261006,0.44870631990508
1.77815125038364,0.290034611362518
0.946144272571792,0.28330122870355
1.77815125038364,0.564666064252089
0.896086005005552,0.178976947293169
1.60332907420001,0.250420002308894
1.77815125038364,0.518513939877887
1.01818140042946,0.561101383649056
0.936637719049255,0.324282455297693
0.589130151767474,0
1.77815125038364,0.664641975556125
0.822016112129204,0.0606978403536116
0.74712382044551,0.328379603438738
0.560455302712755,0.225309281725863
1.31298431368249,0.303196057420489
0.789284508645156,0.519827993775719
1.05371355315252,0.401400540781544
1.17255002514018,0.612783856719735
1.77815125038364,0.361727836017593
1.77815125038364,0.255272505103306
1.77815125038364,0.444044795918076
0.901151142452797,0.257678574869184
1.70381185898515,0.57978359661681
1.12309566430514,0.222716471147583
0.85728098317556,0.24551266781415
1.19757705913598,0.0530784434834197
1.77815125038364,0.232996110392154
0.2381653166376,-0.0757207139381184
1.19276136990945,0.173186268412274
1.58913097048148,0.537819095073274
0.933421315012249,0.478566495593843
1.09179224521545,0.294466226161593
0.693152870371131,0.00860017176191757
0.901082895390777,0.574031267727719
1.77815125038364,0.418301291319745
0.801671723817839,0.227886704613674
0.947832563119931,0.201397124320451
1.56284905788806,0.225309281725863
1.11039260633682,0.702430536445525
1.07121869562279,0.352182518111362
1.30724589876598,0.305351369446624
1.77815125038364,0.340444114840118
0.454047552847884,-0.0362121726544447
1.49009915701249,0.117271295655764
1.12476955438816,0.510545010206612
1.77815125038364,0.220108088040055
1.21983211583391,0.563481085394411
1.38143257867593,0.4983105537896
0.726440079635487,0.406540180433955
1.23185502814945,0.367355921026019
0.396999309251867,0.0374264979406237
1.12163379842607,0.292256071356476
0.502639472361298,0.428134794028789
1.77815125038364,0.595496221825574
1.77815125038364,0.372912002970107
1.51978025023103,0.495544337546448
0.922523475984408,-0.0268721464003014
1.35981505975237,0.640481436970422
0.952450661368221,0.190331698170291
0.806348643317428,0.127104798364808
1.50802773402139,0.328379603438738
0.841484022138914,-0.00436480540245009
0.601940200433171,0.0718820073061253
1.32917863401674,0.534026106056135
0.93303119810982,0.346352974450639
1.77815125038364,0.674861140737812
1.49636184806252,0.209515014542631
0.918266746126078,0.324282455297693
1.34769013349802,0.338456493604605
1.03800794341193,0.0374264979406237
0.711258369250449,0.198657086954423
0.463787310140336,0.305351369446624
1.77815125038364,0.720159303405957
1.77815125038364,0.607455023214668
1.47649084683038,0.545307116465824
0.722855090831268,0.255272505103306
1.61777124195021,0.545307116465824
1.30910170324674,0.389166084364532
1.77815125038364,0.190331698170291
1.58102418057275,0.372912002970107
1.03653600505177,0.429752280002408
0.98190073960325,0.24551266781415
0.714486032501912,0.320146286111054
0.962223314489196,0.3654879848909
1.10450064116003,0.447158031342219
0.935024780400393,0.445604203273598
1.4942854948969,0.184691430817599
0.697384944233924,0.426511261364575
1.65704297217317,0.511883360978874
0.60276253744831,0.209515014542631
1.15348105596838,0.294466226161593
0.915788637333462,0.0718820073061253
0.571651200961611,0.222716471147583
1.22815391508125,0.494154594018443
1.38412022219196,0.503790683057181
1.77815125038364,0.457881896733992
1.60040719187441,0.380211241711606
0.750303860971627,0.24551266781415
0.782985491489828,0.146128035678238
1.29068538264606,0.481442628502305
0.846839259070414,0.383815365980431
1.77815125038364,0.176091259055681
1.31718910189682,0.0492180226701816
1.2040066455707,0.588831725594207
1.77815125038364,0.57978359661681
1.77815125038364,0.190331698170291
1.30405444035194,0.298853076409707
1.77815125038364,0.679427896612119

